Sn$_{0.06}$Cr$_3$Te$_4$: A Skyrmion Superconductor

Topological superconductors are an exciting class of quantum materials from the point of view of the fundamental sciences and potential technological applications. Here, we report on the successful introduction of superconductivity in a ferromagnetic layered skyrmion system Cr$_3$Te$_4$, obtained by the Sn intercalation, below a transition temperature of $T_c$$\approx$3.5 K. We observe several interesting physical properties, such as superconductivity, magnetism, and the topological Hall effect, simultaneously in this system. Despite the magnetism and Meissner effects being anisotropic, the superconductivity observed from the in-plane electrical resistivity ($\rho_{\it{bc}}$) is nearly isotropic between $H\parallel \it{bc}$ and $H\parallel \it{a}$, suggesting separate channels of conduction electrons responsible for the superconductivity and magnetism of this system, which is also supported by our spin-resolved DFT calculations. We identify two orders of higher carrier density in superconducting Sn$_{0.06}$Cr$_{3}$Te$_4$ than the parent Cr$_3$Te$_4$. A jump in the specific heat is noticed around the $T_c$ with a volume fraction of 33\%, confirming the bulk superconductivity in Sn$_{0.06}$Cr$_{3}$Te$_4$. In addition to the introduction of superconductivity, tuning of topological Hall properties is noticed with Sn intercalation. Our observation of superconductivity in a skyrmion lattice brings up a new class of topological quantum materials.

==> els-cas-templates/els-cas-templates/manifest.txt <==
% Copyright 2019-2021 Elsevier Ltd
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

cas-model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template 
  
cas-dc-template.tex
  TeX template 

manifest.txt
  this file

README
  small readme documentation

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

The following files are written out every time elsdoc.tex is compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty
 glyphtounicode.tex


